Sublinear-Time Computation in the Presence of Online Erasures

We initiate the study of sublinear-time algorithms that access their input via an online adversarial erasure oracle. After answering each input query, such an oracle can erase $t$ input values. Our goal is to understand the complexity of basic computational tasks in extremely adversarial situations, where the algorithm's access to data is blocked during the execution of the algorithm in response to its actions. Specifically, we focus on property testing in the model with online erasures. We show that two fundamental properties of functions, linearity and quadraticity, can be tested for constant $t$ with asymptotically the same complexity as in the standard property testing model. For linearity testing, we prove tight bounds in terms of $t$, showing that the query complexity is $\Theta(\log t).$ In contrast to linearity and quadraticity, some other properties, including sortedness and the Lipschitz property of sequences, cannot be tested at all, even for $t=1$. Our investigation leads to a deeper understanding of the structure of violations of linearity and other widely studied properties. We also consider implications of our results for algorithms that are resilient to online adversarial corruptions instead of erasures.

==> release-R9.01.txt <==

This is release R9.01 of the ToCTeX package.

Release R9.01: date: 09/14/2022

Changes compared to Release R9.0
updated tocspecial.txt
   added approxrandomCA, approxrandomCB, approxrandomCC (2020, 2021, 2023)
------------------------------------
Changes compared to Release R8.01

updated daj.cls to v1.04
- calls tocbase with option "times" to request times roman

updated tocbase.cls to v4.6
- implements new font switching system via options
  - default font remains Palatino
  - Times available (via newtxfonts) with "times" option
------------------------------------
Release R8.01: date: 04/24/2022

Only changes compared to Release R8.0 (02/22/2022)

updated toc-template.tex
- removed a carriage return that prevented compilation.
------------------------------------
Release R8.0: date: 02/02/2022

Only changes compared to Release R7.97 (12/27/2020)

updated tocbase
- adopoted a completely new font system (newpxtext & newpxmath).
------------------------------------
Release R7.97: date: 12/27/2020

Only changes compared to Release R7.96 (12/04/2020)

updated tocbase:
- reinstated "Abstract."
- removed use of some hyperxmp tags that require a recent version of hyperxmp.
------------------------------------
Release R7.96: date: 12/04/2020

Only changes compared to Release R7.95 (10/07/2020)

updated tocbase:
migration from lastpage to totpages to maintain compatibility with hyperxmp.
------------------------------------
Release R7.95: date: 10/07/2020

Only change: eprint.sty got "ecccprimary" style added
------------------------------------
Release R7.94: date: 09/04/2020

Only changes compared to Release R7.93 (09/01/2020)

updated tocbase.cls
    Abstract:     -->   Abstract.
updated toc-template.tex
    deleted much-misunderstood instruction to
      "update the next four items when revising"
    asks \titlefootnote URL to use DOI if available
------------------------------------
Release R7.93: date: 09/01/2020

Only changes compared to Release R7.92 (08/13/2020)

updated tocspecial.tex:
changes the command \boolean to \aboolean to avoid a clash with ifthen. (acr) 
------------------------------------
Release R7.92: date: 08/13/2020

Only changes compared to Release R7.91 (10/05/2019)

updated toc-instructions.tex   (Laci)
updated toc.cls   to support "research exposition" (Laci)
-------------------------------------
Release R7.91: date: 10/05/2019

Only changes compared to Release R7.9 (9/1/2019):

   Bug in last line of toc.cls and tocforeward.cls fixed:
   added {} at the end of those lines

   tocspecial.tex : added CCC spec issues up to CCC2023
-----------------------
This release includes:

- eprint.sty, 2.13
- toc.cls, 3.341
- tocbase.cls, 4.6	<<<< updated from 4.44
- tocforeword.cls 0.971
- toclibrary.cls, 2.41
- tocplain.bst, 0.31
- tocspecial 0.21
- cjtcs.cls, 1.11
- daj.cls, 1.03
- aic.cls 1.0, 

- cjtcs template file
- daj template file v. 33
- toc template file v. 0.3
- toc instructions file


Changes over R7.8:

- Update to tocspecial 0.2
  * New CCC banners.
  * Clean up.

